Parallel Randomized Tucker Decomposition Algorithms

The Tucker tensor decomposition is a natural extension of the singular value decomposition (SVD) to multiway data. We propose to accelerate Tucker tensor decomposition algorithms by using randomization and parallelization. We present two algorithms that scale to large data and many processors, significantly reduce both computation and communication cost compared to previous deterministic and randomized approaches, and obtain nearly the same approximation errors. The key idea in our algorithms is to perform randomized sketches with Kronecker-structured random matrices, which reduces computation compared to unstructured matrices and can be implemented using a fundamental tensor computational kernel. We provide probabilistic error analysis of our algorithms and implement a new parallel algorithm for the structured randomized sketch. Our experimental results demonstrate that our combination of randomization and parallelization achieves accurate Tucker decompositions much faster than alternative approaches. We observe up to a 16X speedup over the fastest deterministic parallel implementation on 3D simulation data.

==> data/Miranda_min_breakdowns.dat <==
algs	sketch-comp	sketch-comm   truncate-comp	truncate-comm	truncate-core	rng	  others
1   	88.779	        0.838	      3.425	        0.484	        0.000	        0.000	  2.515	
2   	3.698	        0.049	      3.415	        0.520	        0.583	        3.731	  0.542	
3   	0.805	        0.172	      3.470	        0.511	        0.532	        0.096	  0.318	
4   	0.880	        0.056	      3.485	        0.496	        0.540	        0.097	  0.166	
5   	1.241	        0.042	      3.504	        0.511	        0.584	        0.091	  0.173	
6   	0.877	        0.044	      3.460	        0.499	        0.582	        0.093	  0.233	

==> data/Miranda_min_breakdowns_full.dat <==
algs	sketch-comp	sketch-comm   truncate-comp	truncate-comm	truncate-core	rng	  others
1   	88.779	        0.838	      3.425	        0.484	        0.000	        0.000	  2.515	
2   	3.698	        0.049	      3.415	        0.520	        0.583	        3.731	  0.542	
3   	0.805	        0.172	      3.470	        0.511	        0.532	        0.096	  0.318	
4   	0.880	        0.056	      3.485	        0.496	        0.540	        0.097	  0.166	
5   	1.475	        0.171	      3.466	        0.496	        0.540	        0.119	  0.306	
6   	1.437	        0.039	      3.450	        0.489	        0.607	        0.119	  0.182	
7   	1.241	        0.042	      3.504	        0.511	        0.584	        0.091	  0.173	
8   	0.877	        0.044	      3.460	        0.499	        0.582	        0.093	  0.233	

==> data/SP_min_breakdowns.dat <==
algs	sketch-comp	sketch-comm	truncate-comp	truncate-comm	truncate-core	rand-matrix-gen	others	total
1	5.700	5.815	1.360	0.880	0.000	0.000	0.995	15.294
2	2.074	0.485	1.330	0.978	0.120	6.041	4.555	15.941
3	1.018	0.370	1.504	1.043	0.186	0.011	0.244	4.936
4	1.140	0.037	1.425	0.990	0.197	0.003	0.025	4.236
5	3.647	0.006	1.545	1.378	0.420	0.000	0.132	7.739
6	0.845	0.004	1.567	1.402	0.383	0.000	0.585	5.375


==> data/SP_min_breakdowns_full.dat <==
algs	sketch-comp	sketch-comm	truncate-comp	truncate-comm	truncate-core	rand-matrix-gen	others	total
1	5.700	5.815	1.360	0.880	0.000	0.000	0.995	15.294
2	2.074	0.485	1.330	0.978	0.120	6.041	4.555	15.941
3	1.018	0.370	1.504	1.043	0.186	0.011	0.244	4.936
4	1.140	0.037	1.425	0.990	0.197	0.003	0.025	4.236
5	3.709	0.520	1.452	1.033	0.185	0.002	0.853	8.133
6	3.651	0.009	1.445	1.031	0.186	0.003	0.008	6.916
7	3.647	0.006	1.545	1.378	0.420	0.000	0.132	7.739
8	0.845	0.004	1.567	1.402	0.383	0.000	0.585	5.375


==> data/TTM_combined.dat <==
IS-communication	IS-computation	IS-others	           	   IS-ind   AAO-communication	  AAO-computation	AAO-others	            AAO-ind  fake
0.00125156	      0.00920744	    0.0017329999999999989	   0.0      7.6254e-05	        0.00942246	    0.00012441600000000002	1.5      0.00000001
0.0020566	        0.0103594	      0.0021812	           	   4.0      9.2895e-05	        0.0105846	      0.00014770500000000052	5.5      0.00000001  
0.0088142	        0.012106	      0.009904900000000003	   8.0      0.000247155	        0.013691	      0.00023614500000000076	9.5      0.00000001  
0.00830402	      0.0155501	      0.005374779999999997	   12.0     0.000947633	        0.0184706	      0.00013566699999999882	13.5     0.00000001    
0.0205536	        0.027197	      0.013920199999999997	   16.0     0.00571221	        0.0383289	      0.00020648999999999928	17.5     0.00000001    
0.0426548	        0.051211	      0.02699519999999999	 	   20.0     0.0444704	          0.0993566	      0.00018099999999999367	21.5     0.00000001    
0.147119	        0.143624	      0.02138799999999999	 	   24.0     0.398076	          0.393289	      0.006596999999999964	  25.5     0.00000001    


==> data/TTM_comp.dat <==
communication	computation	others	algs	ind
0.00125156	0.00920744	0.0017329999999999989	in-sequence-TTM	0.0
7.6254e-05	0.00942246	0.00012441600000000002	all-at-once-TTM	1.5
0.0020566	  0.0103594	0.0021812	in-sequence-TTM	4.0
9.2895e-05	0.0105846	0.00014770500000000052	all-at-once-TTM	5.5
0.0088142	  0.012106	0.009904900000000003	in-sequence-TTM	8.0
0.000247155	0.013691	0.00023614500000000076	all-at-once-TTM	9.5
0.00830402	0.0155501	0.005374779999999997	in-sequence-TTM	12.0
0.000947633	0.0184706	0.00013566699999999882	all-at-once-TTM	13.5
0.0205536	  0.027197	0.013920199999999997	in-sequence-TTM	16.0
0.00571221	0.0383289	0.00020648999999999928	all-at-once-TTM	17.5
0.0426548	  0.051211	0.02699519999999999	in-sequence-TTM	20.0
0.0444704	  0.0993566	0.00018099999999999367	all-at-once-TTM	21.5
0.147119	  0.143624	0.02138799999999999	in-sequence-TTM	24.0
0.398076	  0.393289	0.006596999999999964	all-at-once-TTM	25.5


==> data/boxploterr.dat <==
 deter_err     rHsimp-G      rHkron-G      rHrekron-G    rHkron-S      rHrekron-S
 0.00010485760 0.00010495926 0.00010546034 0.00010499216 0.00010519219 0.00010525587
 0.00010485760 0.00010531662 0.00010527321 0.00010489123 0.00010519912 0.00010527470
 0.00010485760 0.00010498467 0.00010663372 0.00010495429 0.00010529933 0.00010544733
 0.00010485760 0.00010708499 0.00013660532 0.00010493245 0.00010825716 0.00010486505
 0.00010485760 0.00011045491 0.00010523116 0.00010488030 0.00010520621 0.00010491103
 0.00010485760 0.00010509339 0.00010518547 0.00010520800 0.00010521482 0.00010496881
 0.00010485760 0.00010510299 0.00011154472 0.00010503268 0.00010576109 0.00010491239
 0.00010485760 0.00010509455 0.00010497460 0.00010492223 0.00010841861 0.00010506728
 0.00010485760 0.00010583591 0.00010613333 0.00010595386 0.00011079944 0.00010498770
 0.00010485760 0.00010525065 0.00010527740 0.00010556244 0.00011049733 0.00010541989
 0.00010485760 0.00010647565 0.00010586932 0.00010503651 0.00010617242 0.00010500455
 0.00010485760 0.00010492734 0.00010675638 0.00010488026 0.00010572864 0.00010509215
 0.00010485760 0.00010582651 0.00010760762 0.00010520392 0.00010550458 0.00010507903
 0.00010485760 0.00010499672 0.00010623618 0.00010512145 0.00010530365 0.00010542535
 0.00010485760 0.00010498451 0.00010519876 0.00010487211 0.00010550167 0.00010490598
 0.00010485760 0.00010509650 0.00010664396 0.00010491272 0.00010740490 0.00010498743
 0.00010485760 0.00010497358 0.00010514117 0.00010623589 0.00010526321 0.00010487284
 0.00010485760 0.00010504553 0.00010584308 0.00010502516 0.00010700988 0.00010493221
 0.00010485760 0.00010546680 0.00010519972 0.00010614479 0.00010534420 0.00010487036
 0.00010485760 0.00010515060 0.00010561682 0.00010495953 0.00011078019 0.00010499991
 0.00010485760 0.00010522285 0.00010563919 0.00010488402 0.00010539759 0.00010497820
 0.00010485760 0.00010541031 0.00010525596 0.00010489264 0.00010515578 0.00010494259
 0.00010485760 0.00010523773 0.00011529974 0.00010487209 0.00010545917 0.00010498097
 0.00010485760 0.00010506830 0.00010602402 0.00010487637 0.00010495986 0.00010502526
 0.00010485760 0.00010518482 0.00010685273 0.00010527958 0.00010821056 0.00010502221
 0.00010485760 0.00010496114 0.00010500339 0.00010495981 0.00010791726 0.00010718467
 0.00010485760 0.00010533604 0.00010498003 0.00010489146 0.00010681209 0.00010497590
 0.00010485760 0.00010534612 0.00010527999 0.00010537901 0.00010643518 0.00010488564
 0.00010485760 0.00010510858 0.00010528273 0.00010547815 0.00010575488 0.00010505086
 0.00010485760 0.00010617978 0.00010584306 0.00010653837 0.00010552693 0.00010522295
 0.00010485760 0.00010546193 0.00010501887 0.00010491648 0.00010536663 0.00010529589
 0.00010485760 0.00011570088 0.00010497533 0.00010505301 0.00010507771 0.00010488493
 0.00010485760 0.00010566520 0.00018882607 0.00010500545 0.00010505996 0.00010525261
 0.00010485760 0.00010530539 0.00010687301 0.00010675328 0.00010732582 0.00010491702
 0.00010485760 0.00010745375 0.00011045420 0.00010549073 0.00010524018 0.00010491104
 0.00010485760 0.00010533235 0.00010568280 0.00010486986 0.00010687411 0.00010492367
 0.00010485760 0.00010523745 0.00010521781 0.00010489423 0.00010547532 0.00010488491
 0.00010485760 0.00010517236 0.00010709628 0.00010499386 0.00010525264 0.00010517234
 0.00010485760 0.00010497021 0.00010632162 0.00010493986 0.00010767817 0.00010496494
 0.00010485760 0.00010549810 0.00010516102 0.00010520639 0.00010543158 0.00010536685
 0.00010485760 0.00010529863 0.00010527435 0.00010553291 0.00010516324 0.00010627022
 0.00010485760 0.00010511564 0.00010820315 0.00010488547 0.00010527107 0.00010490865
 0.00010485760 0.00010512468 0.00010969999 0.00010504072 0.00011592485 0.00010490898
 0.00010485760 0.00010571704 0.00010688209 0.00010522832 0.00010527994 0.00010490809
 0.00010485760 0.00010525299 0.00010787532 0.00010499372 0.00010995775 0.00010503709
 0.00010485760 0.00010661450 0.00010568194 0.00010494119 0.00013121835 0.00010491318
 0.00010485760 0.00010534493 0.00010506998 0.00010543017 0.00010517096 0.00010554038
 0.00010485760 0.00010494865 0.00010542511 0.00010498160 0.00010530313 0.00010503729
 0.00010485760 0.00010685129 0.00010646414 0.00010491285 0.00013588030 0.00010517533
 0.00010485760 0.00010514651 0.00010525076 0.00010509374 0.00010884421 0.00010488518
 0.00010485760 0.00010516023 0.00010699290 0.00010494544 0.00010611395 0.00010573632
 0.00010485760 0.00010503624 0.00010708440 0.00010491815 0.00010515468 0.00010492710
 0.00010485760 0.00010583820 0.00010693288 0.00010488330 0.00010657864 0.00010506975
 0.00010485760 0.00010501769 0.00010625151 0.00010634503 0.00010553415 0.00010497797
 0.00010485760 0.00010508707 0.00010663689 0.00010498927 0.00010523949 0.00010939596
 0.00010485760 0.00010523894 0.00010509712 0.00010517305 0.00010598919 0.00010521844
 0.00010485760 0.00010616489 0.00010645626 0.00010498016 0.00010573885 0.00010489041
 0.00010485760 0.00010564740 0.00010668323 0.00010502834 0.00010635384 0.00010525126
 0.00010485760 0.00010523936 0.00010863519 0.00010769558 0.00010532604 0.00010490465
 0.00010485760 0.00010550573 0.00010627402 0.00010493441 0.00010618019 0.00010495761
 0.00010485760 0.00010612562 0.00010547285 0.00010511963 0.00011472869 0.00010489529
 0.00010485760 0.00010610938 0.00010608241 0.00010516071 0.00010491709 0.00010487035
 0.00010485760 0.00010516176 0.00010518538 0.00010495384 0.00010565457 0.00010497590
 0.00010485760 0.00010500791 0.00010626254 0.00010487836 0.00010527358 0.00010490980
 0.00010485760 0.00010588341 0.00010600529 0.00010487783 0.00010534016 0.00010517654
 0.00010485760 0.00010506620 0.00010789775 0.00010516616 0.00010596830 0.00010499078
 0.00010485760 0.00010501226 0.00010572377 0.00010512447 0.00010565734 0.00010495718
 0.00010485760 0.00010674158 0.00010579832 0.00010495890 0.00010731169 0.00010498146
 0.00010485760 0.00010586380 0.00010506413 0.00010507234 0.00010880775 0.00010492850
 0.00010485760 0.00010526385 0.00010513371 0.00010517591 0.00010544025 0.00010534227
 0.00010485760 0.00010509402 0.00011039574 0.00010519780 0.00010508567 0.00010561129
 0.00010485760 0.00010505548 0.00010587627 0.00010487244 0.00010551043 0.00010533157
 0.00010485760 0.00010501137 0.00011106662 0.00010523177 0.00010536154 0.00010501381
 0.00010485760 0.00010578036 0.00010522147 0.00010495486 0.00010497954 0.00010510980
 0.00010485760 0.00010495399 0.00010962786 0.00010564526 0.00010557144 0.00010505017
 0.00010485760 0.00010647350 0.00010607417 0.00010499431 0.00010612333 0.00010496017
 0.00010485760 0.00010501618 0.00011024844 0.00010489361 0.00010543193 0.00010983870
 0.00010485760 0.00010548021 0.00010645759 0.00010511958 0.00010525270 0.00010507985
 0.00010485760 0.00010527739 0.00010495594 0.00010544924 0.00010569317 0.00010497924
 0.00010485760 0.00010524869 0.00010859216 0.00010496193 0.00010553658 0.00010490312
 0.00010485760 0.00010665461 0.00010500089 0.00010492131 0.00010684799 0.00010488113
 0.00010485760 0.00010555726 0.00010510805 0.00010522311 0.00010591282 0.00010490198
 0.00010485760 0.00010509343 0.00010505609 0.00010489720 0.00010589564 0.00010648796
 0.00010485760 0.00010528136 0.00010654272 0.00010510276 0.00010566371 0.00010702379
 0.00010485760 0.00010520308 0.00010524254 0.00010552673 0.00010530298 0.00010499255
 0.00010485760 0.00010554121 0.00010645424 0.00010495832 0.00010568495 0.00011222724
 0.00010485760 0.00010575346 0.00010512704 0.00010511939 0.00010590084 0.00010530543
 0.00010485760 0.00010526449 0.00010523726 0.00010517105 0.00010568133 0.00010499922
 0.00010485760 0.00010514182 0.00010755804 0.00010509958 0.00010532514 0.00010487670
 0.00010485760 0.00010526111 0.00010503362 0.00010489458 0.00010520190 0.00010507171
 0.00010485760 0.00010574783 0.00010772867 0.00010498862 0.00010511299 0.00010497382
 0.00010485760 0.00010520448 0.00010595923 0.00010537200 0.00010999329 0.00010503414
 0.00010485760 0.00010587640 0.00010551218 0.00010489064 0.00010699477 0.00010503737
 0.00010485760 0.00010536580 0.00010525195 0.00010490953 0.00010571419 0.00010494469
 0.00010485760 0.00010504594 0.00010773265 0.00010554098 0.00010531360 0.00010504869
 0.00010485760 0.00010499376 0.00010523101 0.00010489045 0.00010529534 0.00010491146
 0.00010485760 0.00010674836 0.00010623536 0.00010498383 0.00010983480 0.00010494907
 0.00010485760 0.00010493155 0.00010566653 0.00010507656 0.00010516212 0.00010497386
 0.00010485760 0.00010657022 0.00010531550 0.00010491937 0.00010530604 0.00010559349
 0.00010485760 0.00010496405 0.00010549487 0.00010548414 0.00010531461 0.00010487688


==> data/dimTree_comp.dat <==
nmode	tensorSize	subRank	fake	noDimTree-comp	noDimTree-comm	noDimTree-others	noDimTree-ind	dimTree-comp	dimTree-comm	dimTree-others	dimTree-ind
3	4000	400	1e-07	2.058065	0.04418072	0.0070349819999999995	0	1.33372	0.0423615	0.005895826	1.5
4	500	125	1e-07	2.3513219999999997	0.004066264	0.0049439290000000006	4	1.18822	0.00302305	0.000492308	5.5
5	145	81	1e-07	3.0188819999999996	0.0018915680000000002	0.0038405320000000002	8	1.15053	0.00205324	0.0008578100000000001	9.5


==> data/rankplot.dat <==
 deter_err         rHsimp-G          rHkron-G          rHrekron-G        rHkron-S          rHrekron-S
 0.400000000000018 0.400791247950477 0.400156987731158 0.400062174367935 0.400120420309875 0.400002259054397
 0.064000000000000 0.064394935428629 0.093761725044677 0.064002496866441 0.064086041338345 0.064023961073011
 0.010240000000000 0.010409324110095 0.010651699089924 0.010401297061066 0.011042731109215 0.010369683888573
 0.001638400000000 0.001670024318495 0.001676858595858 0.001642731793992 0.001784954422571 0.001643736072720
 0.000262144000000 0.000266407892251 0.000265777700267 0.000262177525319 0.000262997727179 0.000262323102733
 0.000041943040000 0.000042422669037 0.000043695975610 0.000042003277930 0.000044828790122 0.000042046955386
 0.000006710886400 0.000007110262882 0.000006798184558 0.000006711295906 0.000007188821602 0.000006711180690
 0.000001073741824 0.000001132377201 0.000001119937788 0.000001092772664 0.000001119025042 0.000001087439062
 0.000000171798692 0.000000190799832 0.000000193497935 0.000000171821550 0.000000219799247 0.000000171802209
 0.000000027487791 0.000000029041836 0.000000028073547 0.000000027500446 0.000000028295551 0.000000027531694
 0.000000004398047 0.000000004458651 0.000000004665696 0.000000004505777 0.000000005529799 0.000000006131151
 0.000000000703687 0.000000000746315 0.000000000908454 0.000000000703882 0.000000000730969 0.000000000703715
 0.000000000112590 0.000000000178254 0.000000000112858 0.000000000122551 0.000000000117178 0.000000000113247
 0.000000000018014 0.000000000018658 0.000000000018414 0.000000000018015 0.000000000018101 0.000000000018018
 0.000000000002882 0.000000000003083 0.000000000003122 0.000000000002888 0.000000000003018 0.000000000002883
 0.000000000000461 0.000000000000510 0.000000000000523 0.000000000000473 0.000000000000524 0.000000000000475
 0.000000000000074 0.000000000000078 0.000000000000083 0.000000000000074 0.000000000000082 0.000000000000074
 0.000000000000012 0.000000000000024 0.000000000000041 0.000000000000014 0.000000000000022 0.000000000000015
 0.000000000000003 0.000000000000009 0.000000000000009 0.000000000000006 0.000000000000009 0.000000000000008
 0.000000000000003 0.000000000000006 0.000000000000008 0.000000000000004 0.000000000000007 0.000000000000005
 0.000000000000002 0.000000000000005 0.000000000000006 0.000000000000005 0.000000000000006 0.000000000000005
 0.000000000000002 0.000000000000004 0.000000000000005 0.000000000000005 0.000000000000005 0.000000000000004
 0.000000000000002 0.000000000000005 0.000000000000004 0.000000000000005 0.000000000000004 0.000000000000004
 0.000000000000003 0.000000000000004 0.000000000000004 0.000000000000003 0.000000000000009 0.000000000000004
 0.000000000000003 0.000000000000004 0.000000000000004 0.000000000000004 0.000000000000004 0.000000000000003
 0.000000000000003 0.000000000000004 0.000000000000004 0.000000000000004 0.000000000000004 0.000000000000003
 0.000000000000003 0.000000000000004 0.000000000000004 0.000000000000003 0.000000000000003 0.000000000000003
 0.000000000000003 0.000000000000003 0.000000000000004 0.000000000000003 0.000000000000003 0.000000000000003
 0.000000000000002 0.000000000000003 0.000000000000010 0.000000000000003 0.000000000000008 0.000000000000003
 0.000000000000002 0.000000000000003 0.000000000000003 0.000000000000003 0.000000000000003 0.000000000000003
 0.000000000000002 0.000000000000003 0.000000000000003 0.000000000000002 0.000000000000003 0.000000000000003
 0.000000000000002 0.000000000000003 0.000000000000003 0.000000000000003 0.000000000000003 0.000000000000002
 0.000000000000003 0.000000000000003 0.000000000000003 0.000000000000003 0.000000000000003 0.000000000000003
 0.000000000000003 0.000000000000003 0.000000000000003 0.000000000000004 0.000000000000003 0.000000000000002
 0.000000000000002 0.000000000000003 0.000000000000003 0.000000000000002 0.000000000000003 0.000000000000003
 0.000000000000002 0.000000000000005 0.000000000000003 0.000000000000002 0.000000000000003 0.000000000000003
 0.000000000000002 0.000000000000002 0.000000000000002 0.000000000000003 0.000000000000003 0.000000000000003
 0.000000000000002 0.000000000000004 0.000000000000003 0.000000000000002 0.000000000000003 0.000000000000002
 0.000000000000002 0.000000000000003 0.000000000000003 0.000000000000002 0.000000000000003 0.000000000000003
 0.000000000000003 0.000000000000003 0.000000000000002 0.000000000000003 0.000000000000002 0.000000000000003
 0.000000000000003 0.000000000000003 0.000000000000003 0.000000000000002 0.000000000000003 0.000000000000003
 0.000000000000002 0.000000000000005 0.000000000000004 0.000000000000004 0.000000000000003 0.000000000000003
 0.000000000000002 0.000000000000003 0.000000000000003 0.000000000000003 0.000000000000003 0.000000000000003
 0.000000000000003 0.000000000000003 0.000000000000003 0.000000000000003 0.000000000000003 0.000000000000002
 0.000000000000003 0.000000000000003 0.000000000000003 0.000000000000003 0.000000000000003 0.000000000000002
 0.000000000000003 0.000000000000002 0.000000000000003 0.000000000000004 0.000000000000003 0.000000000000002
 0.000000000000003 0.000000000000005 0.000000000000002 0.000000000000002 0.000000000000003 0.000000000000004
 0.000000000000003 0.000000000000002 0.000000000000002 0.000000000000003 0.000000000000002 0.000000000000004
 0.000000000000003 0.000000000000002 0.000000000000003 0.000000000000002 0.000000000000003 0.000000000000002
 0.000000000000003 0.000000000000003 0.000000000000003 0.000000000000003 0.000000000000003 0.000000000000002


==> data/strong_scaling_algs_min.dat <==
nprocs sthosvd	rsthosvd	rsthosvd-kron-ttm	rsthosvd-kron-dcttm	rhosvd-kron-ttm	rhosvd-kron-dcttm	rhosvd-rekron-dcttm-noDimTree	rhosvd-rekron-dcttm-dimTree
64 4.685	4.108	1.325	1.322	2.849	2.835	3.236	2.100
128 2.594	2.150	0.703	0.701	1.468	1.484	1.669	1.102
256 1.557	1.161	0.447	0.429	0.818	0.803	0.926	0.654
512 1.233	0.636	0.266	0.372	0.621	0.499	0.591	0.382
1024 0.851	0.519	0.221	0.191	0.353	0.348	0.333	0.271


==> figs/deter.dat <==
 r deter_err
 1.000000000000000 0.998403561696789
 3.000000000000000 0.996147444784411
 5.000000000000000 0.992213014929824
 7.000000000000000 0.986570424798172
 9.000000000000000 0.979402411621895
 11.000000000000000 0.970569553699093
 13.000000000000000 0.959521438694686
 15.000000000000000 0.945355330862154
 17.000000000000000 0.928436649467984
 19.000000000000000 0.910148168355213
 21.000000000000000 0.889091820146724
 23.000000000000000 0.865454156680293
 25.000000000000000 0.839515731849700
 27.000000000000000 0.810990503922498
 29.000000000000000 0.779037487453441
 31.000000000000000 0.743798721389378
 33.000000000000000 0.705791208214355
 35.000000000000000 0.664542755287446
 37.000000000000000 0.618629918236365
 39.000000000000000 0.568180411904593
 41.000000000000000 0.512091661218602
 43.000000000000000 0.449768794141412
 45.000000000000000 0.377147997704970
 47.000000000000000 0.289893266743656
 49.000000000000000 0.162855849783641
 51.000000000000000 0.000099918788613
 53.000000000000000 0.000099909487681
 55.000000000000000 0.000099899484808
 57.000000000000000 0.000099888754684
 59.000000000000000 0.000099877346965
 61.000000000000000 0.000099865256597
 63.000000000000000 0.000099852177082
 65.000000000000000 0.000099838358469
 67.000000000000000 0.000099823773366
 69.000000000000000 0.000099808288276
 71.000000000000000 0.000099791864849
 73.000000000000000 0.000099774527096
 75.000000000000000 0.000099756401061
 77.000000000000000 0.000099737376370
 79.000000000000000 0.000099717339569
 81.000000000000000 0.000099696589468
 83.000000000000000 0.000099674803644
 85.000000000000000 0.000099652077206
 87.000000000000000 0.000099628098800
 89.000000000000000 0.000099603153171
 91.000000000000000 0.000099577199327
 93.000000000000000 0.000099550225751
 95.000000000000000 0.000099522179280
 97.000000000000000 0.000099493258027
 99.000000000000000 0.000099462954382


==> figs/kronG.dat <==
 r rHkronG
 1.000000000000000 0.999844883509376
 3.000000000000000 0.999282445406194
 5.000000000000000 0.998423904231996
 7.000000000000000 0.996123572853786
 9.000000000000000 0.993131807818352
 11.000000000000000 0.989922827291028
 13.000000000000000 0.982923780847511
 15.000000000000000 0.975112634520403
 17.000000000000000 0.967782512387549
 19.000000000000000 0.954639790768570
 21.000000000000000 0.942683605655417
 23.000000000000000 0.924409520945430
 25.000000000000000 0.906150432417653
 27.000000000000000 0.878919635951589
 29.000000000000000 0.857552041578399
 31.000000000000000 0.830781157785686
 33.000000000000000 0.787424424495838
 35.000000000000000 0.754463913122312
 37.000000000000000 0.695297676396672
 39.000000000000000 0.635965260493958
 41.000000000000000 0.582750955623758
 43.000000000000000 0.482922818657392
 45.000000000000000 0.401799121619883
 47.000000000000000 0.289902531984470
 49.000000000000000 0.162857858874076
 51.000000000000000 0.000674381786853
 53.000000000000000 0.000635702081475
 55.000000000000000 0.000451462275687
 57.000000000000000 0.000545345184460
 59.000000000000000 0.000409562206387
 61.000000000000000 0.000380483831750
 63.000000000000000 0.000335023418440
 65.000000000000000 0.000360304749212
 67.000000000000000 0.000319977547543
 69.000000000000000 0.000332438843547
 71.000000000000000 0.000302566657091
 73.000000000000000 0.000265442382860
 75.000000000000000 0.000260138037936
 77.000000000000000 0.000279936086897
 79.000000000000000 0.000244085858332
 81.000000000000000 0.000243604178515
 83.000000000000000 0.000243027720059
 85.000000000000000 0.000238934533806
 87.000000000000000 0.000219650370829
 89.000000000000000 0.000246533036228
 91.000000000000000 0.000209458025387
 93.000000000000000 0.000210775886745
 95.000000000000000 0.000201236825478
 97.000000000000000 0.000202103827642
 99.000000000000000 0.000194720794246


==> figs/kronS-G.dat <==
 r rSkronG
 1.000000000000000 0.999495949173530
 3.000000000000000 0.998247872005006
 5.000000000000000 0.996635171480099
 7.000000000000000 0.994543078034272
 9.000000000000000 0.990009149793057
 11.000000000000000 0.987055163059974
 13.000000000000000 0.978201596747909
 15.000000000000000 0.972058836951702
 17.000000000000000 0.958608033688638
 19.000000000000000 0.952479646067354
 21.000000000000000 0.939197544894871
 23.000000000000000 0.907881095489626
 25.000000000000000 0.894640132238230
 27.000000000000000 0.862764822318072
 29.000000000000000 0.838578975879649
 31.000000000000000 0.819500833368565
 33.000000000000000 0.744654535253678
 35.000000000000000 0.711904266219945
 37.000000000000000 0.672094217216955
 39.000000000000000 0.579233295781350
 41.000000000000000 0.528449159475835
 43.000000000000000 0.469118316709414
 45.000000000000000 0.404605126190427
 47.000000000000000 0.289893332132935
 49.000000000000000 0.162856015683955
 51.000000000000000 0.000268190945340
 53.000000000000000 0.000274030117239
 55.000000000000000 0.000237070706987
 57.000000000000000 0.000226821518711
 59.000000000000000 0.000213649290112
 61.000000000000000 0.000176999640994
 63.000000000000000 0.000169822085341
 65.000000000000000 0.000178452472190
 67.000000000000000 0.000182362564357
 69.000000000000000 0.000191549225258
 71.000000000000000 0.000183078909006
 73.000000000000000 0.000170213814840
 75.000000000000000 0.000179625399778
 77.000000000000000 0.000182333288786
 79.000000000000000 0.000153006077821
 81.000000000000000 0.000156694348813
 83.000000000000000 0.000148578438180
 85.000000000000000 0.000150686916639
 87.000000000000000 0.000153334561474
 89.000000000000000 0.000151612170620
 91.000000000000000 0.000151103652614
 93.000000000000000 0.000150416030725
 95.000000000000000 0.000146140576314
 97.000000000000000 0.000135934467434
 99.000000000000000 0.000137491951296


==> figs/kronS-S.dat <==
 r rSkronS
 1.000000000000000 0.999248349794797
 3.000000000000000 0.998363896454803
 5.000000000000000 0.996055236858679
 7.000000000000000 0.994010112547609
 9.000000000000000 0.989669595070498
 11.000000000000000 0.986097172631733
 13.000000000000000 0.972991565297760
 15.000000000000000 0.965382007041754
 17.000000000000000 0.945468897780600
 19.000000000000000 0.932896532931784
 21.000000000000000 0.915150037072713
 23.000000000000000 0.901354086279212
 25.000000000000000 0.879462870243215
 27.000000000000000 0.866907863153567
 29.000000000000000 0.840673286812083
 31.000000000000000 0.824124689695707
 33.000000000000000 0.713419949419151
 35.000000000000000 0.677975119360524
 37.000000000000000 0.631203558365051
 39.000000000000000 0.568180434754652
 41.000000000000000 0.512091697958003
 43.000000000000000 0.449768839144475
 45.000000000000000 0.377148054891895
 47.000000000000000 0.289893352235357
 49.000000000000000 0.162855978489210
 51.000000000000000 0.000231490194587
 53.000000000000000 0.000247366982306
 55.000000000000000 0.000237817009745
 57.000000000000000 0.000225014108293
 59.000000000000000 0.000274926055212
 61.000000000000000 0.000157330254357
 63.000000000000000 0.000166486882153
 65.000000000000000 0.000155075739626
 67.000000000000000 0.000156265520052
 69.000000000000000 0.000151309434503
 71.000000000000000 0.000151296797163
 73.000000000000000 0.000154270625127
 75.000000000000000 0.000148057397799
 77.000000000000000 0.000154424219252
 79.000000000000000 0.000146931612782
 81.000000000000000 0.000148304805895
 83.000000000000000 0.000146328398542
 85.000000000000000 0.000152565741700
 87.000000000000000 0.000149560737474
 89.000000000000000 0.000147598719155
 91.000000000000000 0.000157708726276
 93.000000000000000 0.000150310977575
 95.000000000000000 0.000146627275778
 97.000000000000000 0.000130237890625
 99.000000000000000 0.000131308796747


==> figs/kronS.dat <==
 r rHkronS
 1.000000000000000 0.999803105859968
 3.000000000000000 0.999292916010664
 5.000000000000000 0.998565320272357
 7.000000000000000 0.995905816217436
 9.000000000000000 0.992978996463926
 11.000000000000000 0.988748085740133
 13.000000000000000 0.981944603305414
 15.000000000000000 0.975270360892511
 17.000000000000000 0.967301110714978
 19.000000000000000 0.952506857946150
 21.000000000000000 0.941617145261948
 23.000000000000000 0.928181104664127
 25.000000000000000 0.903549304507335
 27.000000000000000 0.879872721124132
 29.000000000000000 0.855694697854328
 31.000000000000000 0.829326623087722
 33.000000000000000 0.785932049356924
 35.000000000000000 0.751982910531821
 37.000000000000000 0.697428857346614
 39.000000000000000 0.638676290003500
 41.000000000000000 0.585864795769271
 43.000000000000000 0.491087803535208
 45.000000000000000 0.399346624227553
 47.000000000000000 0.289919270440906
 49.000000000000000 0.162857050821202
 51.000000000000000 0.000823191145112
 53.000000000000000 0.000641481822603
 55.000000000000000 0.000514143677482
 57.000000000000000 0.000548153002360
 59.000000000000000 0.000401881880757
 61.000000000000000 0.000382593122003
 63.000000000000000 0.000323470344739
 65.000000000000000 0.000357498127649
 67.000000000000000 0.000305694027733
 69.000000000000000 0.000351021829850
 71.000000000000000 0.000288644749263
 73.000000000000000 0.000258557130038
 75.000000000000000 0.000253097637901
 77.000000000000000 0.000290682355358
 79.000000000000000 0.000234063451780
 81.000000000000000 0.000253508906998
 83.000000000000000 0.000242369528767
 85.000000000000000 0.000233289861141
 87.000000000000000 0.000219160063627
 89.000000000000000 0.000237708687688
 91.000000000000000 0.000222039920138
 93.000000000000000 0.000203926168252
 95.000000000000000 0.000197610707714
 97.000000000000000 0.000204092651778
 99.000000000000000 0.000194620339439


==> figs/rekronG.dat <==
 r rHrekronG
 1.000000000000000 0.999637524323770
 3.000000000000000 0.999050281607816
 5.000000000000000 0.998149000591316
 7.000000000000000 0.994796518206124
 9.000000000000000 0.991861884182802
 11.000000000000000 0.988534446211958
 13.000000000000000 0.979802933972591
 15.000000000000000 0.973326616012275
 17.000000000000000 0.962052181462418
 19.000000000000000 0.950422104081696
 21.000000000000000 0.942926027156702
 23.000000000000000 0.910413489763625
 25.000000000000000 0.895802040918288
 27.000000000000000 0.863331211628911
 29.000000000000000 0.840996992513982
 31.000000000000000 0.821697672720159
 33.000000000000000 0.744427038511746
 35.000000000000000 0.708771281102205
 37.000000000000000 0.675955276204728
 39.000000000000000 0.578853996271721
 41.000000000000000 0.526492008481412
 43.000000000000000 0.467490959344200
 45.000000000000000 0.404473543127125
 47.000000000000000 0.289893891577392
 49.000000000000000 0.162856531018108
 51.000000000000000 0.000543816844063
 53.000000000000000 0.000385567818617
 55.000000000000000 0.000367933832645
 57.000000000000000 0.000386265680280
 59.000000000000000 0.000362714859835
 61.000000000000000 0.000284683329095
 63.000000000000000 0.000300759501152
 65.000000000000000 0.000283902456037
 67.000000000000000 0.000273670217419
 69.000000000000000 0.000247834714611
 71.000000000000000 0.000237405791529
 73.000000000000000 0.000226519328372
 75.000000000000000 0.000247167920154
 77.000000000000000 0.000260581068560
 79.000000000000000 0.000208130740441
 81.000000000000000 0.000216195154708
 83.000000000000000 0.000226608056145
 85.000000000000000 0.000220811343944
 87.000000000000000 0.000201259463193
 89.000000000000000 0.000202855228722
 91.000000000000000 0.000200947665082
 93.000000000000000 0.000198085543370
 95.000000000000000 0.000195771174836
 97.000000000000000 0.000179069617183
 99.000000000000000 0.000183306174186


==> figs/rekronS.dat <==
 r rHrekronS
 1.000000000000000 0.999768084518664
 3.000000000000000 0.999240099467364
 5.000000000000000 0.998265580562625
 7.000000000000000 0.995718004756253
 9.000000000000000 0.991305122973188
 11.000000000000000 0.988164206586757
 13.000000000000000 0.979936800633151
 15.000000000000000 0.973153737737581
 17.000000000000000 0.961117901492863
 19.000000000000000 0.952570905861109
 21.000000000000000 0.940923567544745
 23.000000000000000 0.909128001661589
 25.000000000000000 0.893400446270847
 27.000000000000000 0.866222864803872
 29.000000000000000 0.843057587889768
 31.000000000000000 0.820543423092045
 33.000000000000000 0.743045169907479
 35.000000000000000 0.706900552526572
 37.000000000000000 0.677775795560357
 39.000000000000000 0.577837209431491
 41.000000000000000 0.529875477084053
 43.000000000000000 0.470079630366642
 45.000000000000000 0.399990180493649
 47.000000000000000 0.289893732100964
 49.000000000000000 0.162856582976920
 51.000000000000000 0.000504058442438
 53.000000000000000 0.000411402603571
 55.000000000000000 0.000371048840817
 57.000000000000000 0.000356319969978
 59.000000000000000 0.000417286342111
 61.000000000000000 0.000265269754051
 63.000000000000000 0.000305162181086
 65.000000000000000 0.000271224910262
 67.000000000000000 0.000289097845493
 69.000000000000000 0.000258115399106
 71.000000000000000 0.000269000461325
 73.000000000000000 0.000264597779008
 75.000000000000000 0.000253396954753
 77.000000000000000 0.000258649635526
 79.000000000000000 0.000210399140882
 81.000000000000000 0.000216013316701
 83.000000000000000 0.000220841548755
 85.000000000000000 0.000214279106263
 87.000000000000000 0.000211124706172
 89.000000000000000 0.000206390709349
 91.000000000000000 0.000205681105636
 93.000000000000000 0.000207028244767
 95.000000000000000 0.000195726756435
 97.000000000000000 0.000183386901509
 99.000000000000000 0.000187047587239


==> figs/simpG.dat <==
 r rHsimpG
 1.000000000000000 0.999819833740772
 3.000000000000000 0.999306069532972
 5.000000000000000 0.998493865575325
 7.000000000000000 0.996478127181654
 9.000000000000000 0.993432944328608
 11.000000000000000 0.989600101466133
 13.000000000000000 0.984076570281967
 15.000000000000000 0.976859194019739
 17.000000000000000 0.968412178696398
 19.000000000000000 0.957531990444366
 21.000000000000000 0.941506661578516
 23.000000000000000 0.925129045872569
 25.000000000000000 0.905744515457202
 27.000000000000000 0.881431166107963
 29.000000000000000 0.858972902116698
 31.000000000000000 0.826234814870946
 33.000000000000000 0.791576337931260
 35.000000000000000 0.746648700013011
 37.000000000000000 0.701503822510693
 39.000000000000000 0.650038544451296
 41.000000000000000 0.576422325769598
 43.000000000000000 0.508202649936310
 45.000000000000000 0.402856295522706
 47.000000000000000 0.289894662980893
 49.000000000000000 0.162857240854102
 51.000000000000000 0.000536319046457
 53.000000000000000 0.000462433266910
 55.000000000000000 0.000393488602221
 57.000000000000000 0.000356924185375
 59.000000000000000 0.000338619364723
 61.000000000000000 0.000324785563916
 63.000000000000000 0.000297331408491
 65.000000000000000 0.000297859377773
 67.000000000000000 0.000276486516011
 69.000000000000000 0.000270340356806
 71.000000000000000 0.000246752226817
 73.000000000000000 0.000238000026202
 75.000000000000000 0.000231815434185
 77.000000000000000 0.000227101452558
 79.000000000000000 0.000220640913956
 81.000000000000000 0.000216715250840
 83.000000000000000 0.000210041365397
 85.000000000000000 0.000201850654420
 87.000000000000000 0.000203314070474
 89.000000000000000 0.000194891884030
 91.000000000000000 0.000197080862433
 93.000000000000000 0.000189407924178
 95.000000000000000 0.000187518255787
 97.000000000000000 0.000185203546901
 99.000000000000000 0.000182613685883


==> figs/simpS-G.dat <==
 r rSsimpG
 1.000000000000000 0.999699265639800
 3.000000000000000 0.998969098767474
 5.000000000000000 0.997414099526833
 7.000000000000000 0.995285572409689
 9.000000000000000 0.992443184176033
 11.000000000000000 0.987892249936390
 13.000000000000000 0.982166415664512
 15.000000000000000 0.975113198196508
 17.000000000000000 0.964284771524044
 19.000000000000000 0.953401007900286
 21.000000000000000 0.940058564200096
 23.000000000000000 0.923130074375246
 25.000000000000000 0.904935416097789
 27.000000000000000 0.882681369193723
 29.000000000000000 0.857070527395006
 31.000000000000000 0.827028340210246
 33.000000000000000 0.790185184095761
 35.000000000000000 0.749674547713116
 37.000000000000000 0.700292762964188
 39.000000000000000 0.655831119452265
 41.000000000000000 0.580550781487524
 43.000000000000000 0.505956138410353
 45.000000000000000 0.403090809926490
 47.000000000000000 0.289894328035211
 49.000000000000000 0.162856884537346
 51.000000000000000 0.000296593486270
 53.000000000000000 0.000310346506521
 55.000000000000000 0.000324945935804
 57.000000000000000 0.000255477207784
 59.000000000000000 0.000226015758950
 61.000000000000000 0.000225117350345
 63.000000000000000 0.000195097774076
 65.000000000000000 0.000190415668729
 67.000000000000000 0.000192241102626
 69.000000000000000 0.000180814424838
 71.000000000000000 0.000179416220425
 73.000000000000000 0.000176987125078
 75.000000000000000 0.000164845348348
 77.000000000000000 0.000159031102630
 79.000000000000000 0.000160775339425
 81.000000000000000 0.000156392265783
 83.000000000000000 0.000152925967691
 85.000000000000000 0.000151745874653
 87.000000000000000 0.000146603878272
 89.000000000000000 0.000146463149851
 91.000000000000000 0.000146590383736
 93.000000000000000 0.000146831271527
 95.000000000000000 0.000141721235326
 97.000000000000000 0.000142027203488
 99.000000000000000 0.000142257591171

